Entanglement production through a cosmological bounce

In quantum cosmology, it is expected that the Big Bang singularity is resolved and the universe undergoes a bounce. We find that for Gaussian initial states, matter-gravity entanglement entropy rises rapidly during the bounce, declines, and then approaches a steady-state value following the bounce. These observations suggest that matter-gravity entanglement is a feature of the macroscopic universe and that there is no Second Law of entanglement entropy.

==> response.txt <==
We thank the referee for the detailed report. We have edited the manuscript to respond to some of the referee's suggestions. Enumeration corresponds to the referee's points.

We note that this manuscript is an essay submitted for the Gravity Research Foundation that received an Honorable Mention. As such, although we have commented on the referee's question about boundary conditions, we think this essay is not the place for a detailed exposition along the lines of Ref. [14].

1) “Quantum gravity” in the first line is replaced with “quantum cosmology” and “generic initial data” with “Gaussian initial states” to correspond to the calculations we actually report.

What we had meant by “generic initial data” is that we can start the evolution with any initial state in the solution space of Eq. (2), subject to the given boundary conditions. We pick a specific product state in order to start with zero entanglement entropy because we are interested in studying the evolution of entanglement through the bounce. Further, we restrict to two-mode states in order to demonstrate (i) the increase in spread of the volume and (ii) the peaking and subsequent saturation of the entanglement. As mentioned on page 6, these qualitative features are similar for different mode combinations. We can also start the evolution with entangled states, but we remind the referee that this essay is not meant to be exhaustive.

2) The model is similar to the one in Ref. [10] (now Ref. [11]), but as we have noted, the evolution of entanglement entropy through the bounce was not calculated in Ref. [10] (now Ref. [11]). This is the new result we are reporting. The technical differences are that we are using the volume variable, with a Gaussian initial state peaked on volume, together with the scalar field on a circle. The reason we do the latter is that it significantly simplifies the calculation in comparison to fully integrating the two-dimensional PDE for psi(t, v, phi) through the bounce.

As to whether the results would differ qualitatively if we choose a Gaussian in the scalar field, we do not think so. The initial product state is zero entropy at large volume whether or not we start with a Gaussian state for the scalar field. Secondly, as outlined in the revised manuscript, the nature of the interaction between gravity and scalar field subsystems is such that for large v, there is negligible interaction between the subsystems, and for small v, there is large interaction. Hence, entropy must increase as subsystem interaction increases, and it must freeze out as the interaction decreases.

Lastly, the initial states appear to be special only because we present a few explicit examples: it is natural to choose a Gaussian in volume for a large universe, and any choice in the expansion of coefficients for the phi state is possible. It is of course not possible to ever consider all possible states from a numerical perspective, and one could always argue that any class of states is “special.”

3) The model can indeed be solved analytically by separation of variables; however, we do not need the full analytic solution to demonstrate our result. Using the full solution makes the analytical calculations for the rest of the process (density matrix, entanglement entropy, etc.) extremely tedious without offering any additional insights.

4) The boundary condition we use on page 3 is the requirement that the wave function vanish as the volume vanishes; it is imposed directly at the level of the numerical evolution of the PDE for all t. For the data at t = 0 for instance, f(v) is of the order of e^(-100) at v = 0. Thus, the boundary condition is not an issue for the solutions we present. Secondly, vanishing of the wave function at v = 0 holds for all self-adjoint extensions of the Hamiltonian. A footnote explaining our boundary condition has also been added together with more details (in red) and a corroborating reference (Ref. [14]).

As to whether our results on entropy depend on the possible self-adjoint extensions, as we explained above, we do not think so: a zero entropy initial state cannot remain zero entropy as the interaction between subsystems must increase it. This intuition is evidently independent of a self-adjoint extension, which is a statement of a boundary condition, and not a statement about the interactions in the bipartite Hamiltonian.

5) The expectation of a Second Law in the context of quantum entanglement comes from analogies that have been drawn with thermodynamics (see Ref. [4] for instance). These are especially useful in the context of quantum information. However, there is no rigorous Second Law for entanglement entropy. As we note on page 7, recent results based on general principles suggest that there cannot be such a law. In this work, we provide a concrete model with full dynamics to show that a Second Law for entanglement entropy is indeed ruled out---at least in the context of quantum cosmology. We have modified the second to last paragraph (in red) to add more context, and we refer the referee to Ref. [16].

In summary, we are of the view that we have fully responded to all of the referee's comments. As we have noted, our results on entanglement entropy evolution through the bounce are correct, entirely new, and open avenues for further exploration. This includes other types of initial data and other cosmological models.
